A General Revealed Preference Test for Quasilinear Preferences: Theory and Experiments

We provide a generalized revealed preference test for quasilinear preferences. The test applies to nonlinear budget sets and non-convex preferences as those found in taxation and nonlinear pricing contexts. We study the prevalence of quasilinear preferences in a laboratory real-effort task experiment with nonlinear wages. The experiment demonstrates the empirical relevance of our test. We find support for either convex (non-separable) preferences or quasilinear preferences but weak support for the hypothesis of both quasilinear and convex preferences.

==> Budgets.dat <==
tasks b1 b2 b3 b4 b5 b6 b7 b8 b9 b10 b11 b12 b13 b14 b15 b16 b17 b18 b19 b20
    1.0000    8.1100    8.1700    5.4500    5.2000    5.3900    5.8100    3.6500    4.3600    4.2900    6.6400    4.3700    7.4700    7.8100    8.5000    5.7400    6.4700    3.2600    4.7700    7.2700    3.8800
    2.0000   11.6600    9.9900    7.6000    9.4000    9.8100    9.0600    5.7500    6.1200    8.9200    9.5100    5.0800   10.3900    9.8500   11.0200    7.4400   10.7900    7.0500    8.9000    7.7000    6.3300
    3.0000   13.7400   11.4400    9.3900   12.2000   13.5100   11.4200    6.8300    7.7500   11.3000   11.7700    5.5100   12.2600   11.5600   13.0700    8.4900   14.5300    9.5200   11.6200    8.1100    8.7500
    4.0000   15.7700   12.5900   10.3800   13.6400   15.9500   13.2600    7.8600    9.2800   13.3500   12.9500    5.8000   13.2100   13.0400   14.9200    9.1100   17.6500   11.7700   13.7900    8.4200   11.1300
    5.0000   16.9800   13.6700   10.9000   14.6700   17.6700   14.6600    8.5800   10.4000   14.5500   14.0100    6.0000   14.0400   14.2600   16.7600    9.5200   20.3700   13.1800   15.8700    8.7200   12.8400
    6.0000   17.9200   14.3000   11.1800   15.5300   19.0400   15.9700    8.9700   11.3200   15.7100   14.6100    6.2000   14.7500   15.3000   18.4800    9.7300   22.1700   14.4900   17.8600    8.9200   14.2500
    7.0000   18.4500   14.9300   11.4300   15.9700   20.2400   17.1200    9.3100   11.9000   16.3100   14.9500    6.3800   15.2400   15.9500   19.4300    9.9100   23.5300   15.6700   19.1500    9.0300   15.5700
    8.0000   18.7500   15.3500   11.6400   16.3000   21.2200   17.7400    9.6200   12.2300   16.6100   15.1200    6.3800   15.5600   16.3400   20.2900   10.0100   24.8800   16.6100   19.8700    9.1100   16.8500
    9.0000   19.0100   15.5800   11.8400   16.4700   21.8300   18.3000    9.8100   12.4300   16.7700   15.2800    6.5500   15.8400   16.5400   21.0100   10.0900   25.7800   17.4400   20.4100    9.1800   17.8400
   10.0000   19.2300   15.7900   12.0300   16.6400   22.4200   18.7800    9.9200   12.6200   16.8800   15.3900    6.6000   15.9900   16.7300   21.5100   10.1300   26.6300   18.0900   20.7500    9.2200   18.3600


==> CQLU_subject7.dat <==
choice wage
    9.0000    0.2200
   10.0000    0.2100
   10.0000    0.1900
   10.0000    0.1700
   10.0000    0.5900
   10.0000    0.4800
   10.0000    0.1100
   10.0000    0.1900
   10.0000    0.1100
   10.0000    0.1100
    9.0000    0.0500
    9.0000    0.1500
   10.0000    0.1900
   10.0000    0.5000
    8.0000    0.0800
   10.0000    0.8500
   10.0000    0.6500
   10.0000    0.3400
    8.0000    0.0700
   10.0000    0.5200


==> HMI_Results.dat <==
real_LNU_HMI real_QLU_HMI real_concave_LNU_HMI real_concave_QLU_HMI
    0.9500    0.9500    0.9000    0.9000
    0.7000    0.5500    0.5500    0.3500
    1.0000    1.0000    1.0000    1.0000
    0.6500    0.5500    0.6000    0.5000
    0.6000    0.4500    0.5000    0.2500
    0.7000    0.9000    0.7000    0.7500
    0.8500    0.9000    0.8500    0.8500
    1.0000    1.0000    1.0000    1.0000
    0.7000    0.8000    0.7000    0.7000
    1.0000    1.0000    1.0000    1.0000
    0.7000    0.6500    0.7000    0.4500
    0.7500    0.7000    0.6000    0.4500
    0.7500    0.8000    0.7500    0.5500
    0.8000    0.7000    0.8000    0.6500
    0.7500    0.8000    0.7500    0.7500
    0.8500    0.8000    0.8500    0.7000
    0.6000    0.5000    0.5000    0.4500
    0.8500    0.6000    0.7500    0.5000
    0.7000    0.6500    0.7000    0.5500
    0.6500    0.6000    0.6000    0.5000
    0.8500    0.9000    0.8500    0.8000
    0.6500    0.4000    0.5500    0.3500
    0.8000    0.7500    0.6500    0.6500
    0.9000    0.8500    0.9000    0.5500
    1.0000    1.0000    1.0000    1.0000
    0.6000    0.6500    0.5500    0.4500
    0.7500    0.7500    0.6500    0.4500
    1.0000    1.0000    1.0000    1.0000
    0.8000    0.7000    0.7500    0.6000
    1.0000    1.0000    1.0000    1.0000
    0.7500    0.7000    0.7500    0.7000
    1.0000    1.0000    1.0000    1.0000
    0.7000    0.4500    0.6500    0.4000
    0.7000    0.6500    0.7000    0.5000
    0.7000    0.7500    0.7000    0.4000
    1.0000    1.0000    1.0000    1.0000
    0.5500    0.4500    0.5500    0.4000
    0.9500    0.8500    0.9500    0.8500
    0.7500    0.6500    0.6500    0.5000
    0.7000    0.6000    0.6500    0.5000
    0.7000    0.6000    0.6500    0.5000
    0.7000    0.6500    0.7000    0.5500
    0.7000    0.6500    0.7000    0.5000
    0.6000    0.5000    0.5000    0.4000
    0.5500    0.5000    0.4500    0.4000
    0.5500    0.4500    0.5000    0.3500
    0.7000    0.7500    0.7000    0.6500
    0.8500    0.9000    0.8500    0.9000
    1.0000    1.0000    1.0000    1.0000
    0.6000    0.7500    0.6000    0.6000
    0.7000    0.5000    0.5500    0.4000
    0.8000    0.8500    0.8000    0.6500
    0.9000    0.9000    0.9000    0.9000
    0.5500    0.3500    0.5000    0.2000
    0.7000    0.7000    0.7000    0.5500
    0.8500    0.8500    0.8500    0.8500
    0.8000    0.7000    0.8000    0.6500
    0.5500    0.4500    0.5000    0.2500
    0.7000    0.6000    0.7000    0.5000
    0.7000    0.7500    0.7000    0.5500
    0.8500    0.8500    0.8500    0.8500
    1.0000    1.0000    1.0000    1.0000
    0.5500    0.5000    0.5500    0.4000
    0.6500    0.6000    0.6500    0.4000
    1.0000    1.0000    1.0000    1.0000


==> QLU_subject9.dat <==
choice wage
    5.0000    0.9400
    6.0000    0.6300
    4.0000    0.5200
    5.0000    0.8600
    7.0000    0.9800
    5.0000    1.3100
    5.0000    0.3900
    5.0000    0.9200
    6.0000    0.6000
    5.0000    0.6000
    3.0000    0.2900
    5.0000    0.7100
    5.0000    1.0400
    7.0000    0.8600
    4.0000    0.4100
    6.0000    1.3600
    5.0000    1.3100
    6.0000    1.2900
    3.0000    0.3100
    6.0000    1.3200


==> Spread.dat <==
hmi qlu_spread concave_qlu_spread lnu_spread concave_lnu_spread all_spread
         0    4.7538    4.7538    4.7538    4.7538    4.7538
    0.0500    4.7538    4.7538    4.7538    4.7538    4.7538
    0.1000    4.7538    4.7538    4.7538    4.7538    4.7538
    0.1500    4.7538    4.7538    4.7538    4.7538    4.7538
    0.2000    4.7538    4.6875    4.7538    4.7538    4.7538
    0.2500    4.7538    4.6875    4.7538    4.7538    4.7538
    0.3000    4.7538    4.5645    4.7538    4.7538    4.7538
    0.3500    4.6875    4.4068    4.7538    4.7538    4.7538
    0.4000    4.6875    4.4068    4.7538    4.7538    4.7538
    0.4500    4.4310    3.8261    4.7538    4.7031    4.7538
    0.5000    4.4310    3.8261    4.7538    4.7031    4.7538
    0.5500    4.2642    3.0811    4.7538    4.3684    4.7538
    0.6000    4.1765    2.4839    4.4915    4.1923    4.7538
    0.6500    3.8444    2.1724    4.3704    3.8511    4.7538
    0.7000    3.3947    1.5000    4.1400    3.4146    4.7538
    0.7500    2.9375    1.1905    3.3636    2.6207    4.7538
    0.8000    2.0385    1.0526    2.6667    1.9583    4.7538
    0.8500    1.5455    0.9444    1.8182    1.5238    4.7538
    0.9000    0.7059    0.3571    0.7333    0.7333    4.7538
    0.9500    0.0833         0    0.2308    0.1667    4.7538
    1.0000         0         0         0         0    4.7538


==> Variance.dat <==
hmi qlu_spread concave_qlu_spread lnu_spread concave_lnu_spread all_spread
         0    2.7197    2.7197    2.7197    2.7197    2.7197
    0.0500    2.7197    2.7197    2.7197    2.7197    2.7197
    0.1000    2.7197    2.7197    2.7197    2.7197    2.7197
    0.1500    2.7197    2.7197    2.7197    2.7197    2.7197
    0.2000    2.7197    2.6554    2.7197    2.7197    2.7197
    0.2500    2.7197    2.6554    2.7197    2.7197    2.7197
    0.3000    2.7197    2.4762    2.7197    2.7197    2.7197
    0.3500    2.6554    2.4038    2.7197    2.7197    2.7197
    0.4000    2.6554    2.4038    2.7197    2.7197    2.7197
    0.4500    2.4567    1.8690    2.7197    2.6762    2.7197
    0.5000    2.4567    1.8690    2.7197    2.6762    2.7197
    0.5500    2.3233    1.5342    2.7197    2.3508    2.7197
    0.6000    2.3070    1.1424    2.5109    2.2778    2.7197
    0.6500    2.1292    0.9448    2.4012    1.8887    2.7197
    0.7000    2.0122    0.3996    2.2685    1.5945    2.7197
    0.7500    1.7836    0.2925    1.9930    1.1547    2.7197
    0.8000    0.8113    0.2662    1.4617    0.7850    2.7197
    0.8500    0.6370    0.2548    0.7738    0.5931    2.7197
    0.9000    0.1234    0.0547    0.4137    0.4137    2.7197
    0.9500    0.0079         0    0.0306    0.0252    2.7197
    1.0000         0         0         0         0    2.7197


==> notQLU_subject33.dat <==
choice wage index
   10.0000    0.2200    1.0000
    8.0000    0.2300    1.0000
    7.0000    0.2100    1.0000
    6.0000    0.4400    1.0000
   10.0000    0.5900    1.0000
    7.0000    0.6200    1.0000
    7.0000    0.3100    1.0000
    8.0000    0.2000    1.0000
    9.0000    0.1100    1.0000
    8.0000    0.1600    1.0000
    5.0000    0.2000    1.0000
    7.0000    0.3200    1.0000
    6.0000    0.6500    1.0000
    8.0000    0.7200    1.0000
    8.0000    0.0800    1.0000
   10.0000    0.8500    1.0000
    9.0000    0.6500    1.0000
    9.0000    0.3400    1.0000
    8.0000    0.0700    1.0000
    8.0000    0.9900    1.0000

